Asymmetric Prompt Weighting for Reinforcement Learning with Verifiable Rewards

Reinforcement learning with verifiable rewards has driven recent advances in LLM post-training, in particular for reasoning. Policy optimization algorithms generate a number of responses for a given prompt and then effectively weight the corresponding gradients depending on the rewards. The most popular algorithms including GRPO, DAPO, and RLOO focus on ambiguous prompts, i.e., prompts with intermediate success probability, while downgrading gradients with very easy and very hard prompts. In this paper, we consider asymmetric prompt weightings that assign higher weights to prompts with low, or even zero, empirical success probability. We find that asymmetric weighting particularly benefits from-scratch RL (as in R1-Zero), where training traverses a wide accuracy range, and less so in post-SFT RL where the model already starts at high accuracy. We also provide theory that characterizes prompt weights which minimize the time needed to raise success probability from an initial level to a target accuracy under a fixed update budget. In low-success regimes, where informative responses are rare and response cost dominates, these optimal weights become asymmetric, upweighting low success probabilities and thereby accelerating effective-time convergence.

==> fig/dapo_math.csv <==
Step,log_reinforce,a_reinforce,grpo,agrpo
0,0.285,0.295,0.278,0.285
20,0.304,0.319,0.323,0.303
40,0.35,0.342,0.36,0.353
60,0.368,0.366,0.372,0.354
80,0.389,0.388,0.385,0.374
100,0.405,0.389,0.411,0.38
120,0.396,0.441,0.422,0.407
140,0.426,0.418,0.434,0.413
160,0.457,0.436,0.441,0.429
180,0.447,0.439,0.439,0.419
200,0.439,0.434,0.438,0.427
220,0.445,0.443,0.464,0.436
240,0.454,0.45,0.469,0.454
260,0.467,0.44,0.477,0.449
280,0.484,0.465,0.47,0.453
300,0.464,0.458,0.467,0.471
320,0.481,0.474,0.485,0.466
340,0.47,0.469,0.5,0.482
360,0.488,0.482,0.48,0.476
380,0.475,0.488,0.492,0.465
400,0.467,0.504,0.503,0.475
420,0.482,0.488,0.485,0.452
440,0.453,0.487,0.505,0.466
459,0.489,0.489,0.499,0.468

==> fig/gsm8k_B128.csv <==
Step,grpo,a_reinforce,log_reinforce,agrpo
0,0.012888552,0.011372252,0.012130402,0.0121304
5,0.014404852,0.014404852,0.014404852,0.01743745
10,0.06823351,0.041698256,0.026535254,0.04776346
15,0.104624716,0.049279757,0.047763457,0.13040182
20,0.119029568,0.13040182,0.19711903,0.22592873
25,0.128127369,0.20015163,0.233510235,0.27520849
30,0.13646702,0.287338893,0.285064443,0.3146323
35,0.147839272,0.33055345,0.327520849,0.37073541
40,0.178165277,0.403335861,0.377558757,0.40409401
45,0.20318423,0.442001516,0.429112964,0.43593632
50,0.215314632,0.454890068,0.449583017,0.45640637
55,0.247156937,0.482183472,0.472327521,0.48294162
60,0.256254738,0.483699773,0.478392722,0.50492798
65,0.26686884,0.508718726,0.507960576,0.50037908
70,0.26459439,0.529188779,0.53449583,0.52009098
75,0.285064443,0.539802881,0.53525398,0.54814253
80,0.320697498,0.548142532,0.557240334,0.57846854
85,0.341167551,0.568612585,0.568612585,0.58150114
90,0.3313116,0.586808188,0.589082638,0.58074299
95,0.342683851,0.591357089,0.587566338,0.59438969
100,0.385898408,0.606520091,0.59742229,0.59969674
105,0.445034117,0.623957544,0.588324488,0.60727824
110,0.46626232,0.630780895,0.610310842,0.62168309
115,0.485974223,0.633055345,0.635329795,0.63078089
120,0.487490523,0.627748294,0.637604246,0.64366945
125,0.511751327,0.636087945,0.648218347,0.6580743
130,0.509476876,0.655041698,0.659590599,0.6459439
135,0.525398029,0.661865049,0.660348749,0.67702805
140,0.546626232,0.66641395,0.66793025,0.67854435
145,0.579984837,0.673995451,0.670204701,0.6808188
150,0.60272934,0.673237301,0.660348749,0.68764215
155,0.609552691,0.676269901,0.660348749,0.70280516
160,0.59893859,0.676269901,0.66641395,0.70128886
165,0.610310842,0.683093252,0.677786202,0.71190296
170,0.638362396,0.690674754,0.700530705,0.70507961
175,0.648976497,0.703563306,0.685367703,0.70735406
180,0.652009098,0.717210008,0.695981804,0.72554966
185,0.6671721,0.704321456,0.695981804,0.73085671
190,0.670962851,0.708870356,0.710386657,0.73237301
195,0.658832449,0.717968158,0.702805155,0.73464746
200,0.670204701,0.717210008,0.699772555,0.73692191
205,0.653525398,0.727824109,0.710386657,0.73616376
210,0.611068992,0.729340409,0.707354056,0.73161486
215,0.631539045,0.737680061,0.714177407,0.74298711
220,0.637604246,0.737680061,0.716451857,0.73540561
225,0.657316149,0.752843063,0.742228961,0.73995451
230,0.648976497,0.741470811,0.739954511,0.73237301
235,0.659590599,0.749052312,0.721000758,0.72782411
240,0.66944655,0.759666414,0.73237301,0.74222896
245,0.685367703,0.758908264,0.73388931,0.73388931
250,0.674753601,0.757391964,0.726307809,0.74450341
255,0.676269901,0.766489765,0.737680061,0.73692191
260,0.6641395,0.761940864,0.740712661,0.74374526
265,0.680818802,0.764215315,0.743745262,0.73843821
270,0.680818802,0.768006065,0.746777862,0.73995451
275,0.691432904,0.764973465,0.744503412,0.73919636
280,0.692949204,0.768764215,0.742228961,0.75739196
285,0.687642153,0.747536012,0.743745262,0.75284306
290,0.690674754,0.772554966,0.73388931,0.74905231
295,0.704321456,0.778620167,0.738438211,0.75284306
300,0.701288855,0.772554966,0.740712661,0.74526156
305,0.714935557,0.759666414,0.728582259,0.73768006
310,0.691432904,0.768764215,0.73464746,0.74905231
315,0.712661107,0.774829416,0.739196361,0.74753601
320,0.689158453,0.738438211,0.736921911,0.74601971
325,0.692949204,0.761182714,0.749810462,0.75056861
330,0.671721001,0.755117513,0.740712661,0.75132676
335,0.661106899,0.758150114,0.765731615,0.75890826
340,0.686884003,0.758908264,0.759666414,0.77407127
345,0.673995451,0.764973465,0.747536012,0.76497346
350,0.679302502,0.770280516,0.741470811,0.77255497
355,0.689916603,0.753601213,0.727065959,0.76194086
360,0.694465504,0.743745262,0.73388931,0.76800607
365,0.699014405,0.768006065,0.73009856,0.75663381
370,0.686884003,0.761182714,0.736921911,0.75890826
375,0.696739955,0.758150114,0.739954511,0.76118271
380,0.675511751,0.739196361,0.727824109,0.76876422
385,0.683851403,0.759666414,0.737680061,0.76042456
390,0.689916603,0.746777862,0.745261562,0.75435936
395,0.701288855,0.745261562,0.73388931,0.75511751
400,0.684609553,0.739196361,0.749052312,0.76724792
405,0.688400303,0.744503412,0.747536012,0.76648976
410,0.693707354,0.754359363,0.717968158,0.76573161
415,0.696739955,0.755117513,0.702047005,0.76876422
420,0.687642153,0.763457165,0.711902957,0.76724792
425,0.680060652,0.768764215,0.715693707,0.74981046
430,0.684609553,0.759666414,0.729340409,0.76573161
435,0.673237301,0.742228961,0.73161486,0.76345716
440,0.6656558,0.748294162,0.73388931,0.76648976
445,0.679302502,0.753601213,0.73237301,0.77028052
450,0.687642153,0.758908264,0.73009856,0.77331312
455,0.691432904,0.753601213,0.73540561,0.76194086
460,0.683093252,0.753601213,0.73616376,0.75284306
465,0.705837756,0.760424564,0.738438211,0.75435936
470,0.708112206,0.764215315,0.742987111,0.75360121
475,0.708112206,0.780136467,0.746777862,0.76573161
480,0.692949204,0.776345716,0.742987111,0.76724792
485,0.705837756,0.780136467,0.750568613,0.77331312
490,0.703563306,0.777862017,0.749810462,0.76800607
495,0.696739955,0.781652767,0.752843063,0.75739196
500,0.699014405,0.781652767,0.755875663,0.77482942
505,0.701288855,0.782410917,0.748294162,0.75815011
510,0.721000758,0.767247915,0.752084913,0.76952237
515,0.699772555,0.781652767,0.754359363,0.77862017
520,0.720242608,0.787717968,0.746019712,0.77103867
525,0.714935557,0.783169067,0.739196361,0.77862017
530,0.706595906,0.775587566,0.749810462,0.77179682
535,0.721000758,0.776345716,0.724791509,0.77482942
540,0.712661107,0.788476118,0.73464746,0.75663381
545,0.712661107,0.784685368,0.737680061,0.76269901
550,0.708112206,0.760424564,0.741470811,0.75435936
555,0.73237301,0.786959818,0.744503412,0.74905231
560,0.705837756,0.777103867,0.744503412,0.75435936
565,0.698256255,0.789992418,0.749810462,0.75815011
570,0.705837756,0.781652767,0.747536012,0.75435936
575,0.705079606,0.783927218,0.741470811,0.75966641
580,0.696739955,0.792266869,0.752843063,0.76421531

==> fig/math_comparison.csv <==
Step,c_reinforce,rloo,grpo,log_reinforce
0,0.4,0.398,0.388,0.41
4,0.462,0.474,0.46,0.464
8,0.49,0.482,0.494,0.48
12,0.498,0.488,0.5,0.488
16,0.506,0.496,0.512,0.484
20,0.492,0.492,0.512,0.512
24,0.476,0.494,0.506,0.506
28,0.504,0.5,0.504,0.512
32,0.496,0.52,0.508,0.502
36,0.502,0.494,0.524,0.506
40,0.532,0.52,0.51,0.496
44,0.506,0.498,0.528,0.512
48,0.51,0.514,0.512,0.508
52,0.516,0.514,0.528,0.524
56,0.512,0.51,0.52,0.516
60,0.506,0.51,0.54,0.51
64,0.488,0.518,0.536,0.55
68,0.522,0.544,0.546,0.536
72,0.54,0.54,0.53,0.56
76,0.532,0.55,0.538,0.528
80,0.544,0.53,0.516,0.524
84,0.542,0.538,0.53,0.528
88,0.542,0.518,0.524,0.536
92,0.526,0.526,0.534,0.53
96,0.528,0.53,0.52,0.544
100,0.536,0.518,0.544,0.542
104,0.522,0.544,0.54,0.528
108,0.536,0.538,0.548,0.552
112,0.518,0.55,0.54,0.53
116,0.526,0.526,0.546,0.532
120,0.518,0.552,0.534,0.546
124,0.512,0.524,0.536,0.544
128,0.512,0.528,0.532,0.538
132,0.504,0.524,0.54,0.536
136,0.524,0.53,0.506,0.544
140,0.532,0.552,0.514,0.548
144,0.522,0.534,0.522,0.534
148,0.548,0.54,0.556,0.54
152,0.53,0.558,0.522,0.562
156,0.524,0.546,0.54,0.554
160,0.542,0.54,0.536,0.554
164,0.548,0.55,0.55,0.546
168,0.546,0.55,0.53,0.566
172,0.516,0.532,0.55,0.568
176,0.536,0.554,0.534,0.558
180,0.544,0.55,0.52,0.528
184,0.554,0.528,0.538,0.562

==> fig/rho_effective.csv <==
tau,rho_lr,rho_grpo,rho_rloo
0.0,0.03,0.030000000000000006,0.03
0.25125628140703515,0.03824148741660474,0.03132791637663442,0.03022093702379237
0.5025125628140703,0.04863353013129729,0.0327449548869125,0.030445100573896232
0.7537688442211055,0.06166851080769882,0.03425917131549291,0.03067256106057294
1.0050251256281406,0.07791107431164351,0.03587953991429885,0.030903390939652997
1.2562814070351758,0.09798495237034606,0.037616080017744434,0.031137664786806837
1.507537688442211,0.12254353344903501,0.039480003132960545,0.03137545937505366
1.758793969849246,0.15221865858434347,0.041483884298070366,0.031616853755673226
2.0100502512562812,0.18754397497533334,0.043641862290321666,0.03186192934269507
2.2613065326633164,0.22885423247366493,0.04596987423517706,0.03211077000115012
2.5125628140703515,0.2761708124524165,0.0484859313617871,0.032363462139280035
2.7638190954773867,0.32909532897393384,0.05121044412556369,0.03262009480491198
3.015075376884422,0.3867430936773775,0.054166606745136035,0.032880759786218294
3.266331658291457,0.44774969581239726,0.05738085346700859,0.03314555171709427
3.517587939698492,0.510370824850082,0.06088340168704485,0.03341456818740123
3.7688442211055273,0.5726681511854121,0.06470890056062835,0.03368790985833717
4.0201005025125625,0.6327428493234011,0.06889720809205406,0.0339656805832136
4.271356783919598,0.6889592287936023,0.07349432511386397,0.03424798753393453
4.522613065326633,0.7401050020698388,0.07855352129280463,0.03453494133349171
4.773869346733668,0.7854595491691004,0.0841366966111912,0.03482665619481081
5.025125628140703,0.8247731470609432,0.09031603197278737,0.03512325006630361
5.276381909547738,0.8581834077513086,0.09717599495772516,0.035424844784504764
5.527638190954773,0.8861030843387282,0.10481578149286046,0.0357315662341957
5.7788944723618085,0.9091083199482394,0.11335229124706216,0.03604354451644455
6.030150753768844,0.9278452647043519,0.12292375327444828,0.036360914125019204
6.281407035175879,0.9429620039166805,0.13369413703958574,0.03668381413166051
6.532663316582914,0.9550650955677491,0.14585849849682014,0.03701238838073543
6.783919597989949,0.9646961414860361,0.15964941328992016,0.03734678569382456
7.035175879396984,0.9723227545478521,0.1753446238282403,0.03768716008483608
7.2864321608040195,0.9783388017241021,0.19327594499336345,0.03803367098627844
7.537688442211055,0.9830699437507786,0.21383928190639212,0.03838648348736778
7.78894472361809,0.9867816925286989,0.23750521921681259,0.03874576858469263
8.040201005025125,0.9896882126724493,0.2648288835966224,0.03911170344620916
8.29145728643216,0.9919608365391994,0.2964563909535048,0.039484471689394604
8.542713567839195,0.9937357650660803,0.3331227437179383,0.03986426367444535
8.793969849246231,0.9951207431652833,0.37563193561433866,0.04025127681346951
9.045226130653266,0.9962006831071476,0.424803552265728,0.04064571589669264
9.2964824120603,0.9970423072695953,0.4813609910078726,0.04104779343676932
9.547738693467336,0.9976979257892458,0.5457259721266516,0.04145773003237354
9.798994974874372,0.9982084774145982,0.6176786215748462,0.04187575475232798
10.050251256281406,0.9986059576423054,0.6958588053448967,0.04230210554162617
10.30150753768844,0.9989153458414435,0.7771539996843637,0.04273702965080389
10.552763819095476,0.9991561276828733,0.8561759429385334,0.04318078409022675
10.804020100502512,0.9993434936111927,0.9252516367965238,0.043633636110981144
11.055276381909547,0.9994892797342514,0.9754624785346176,0.04409586371418668
11.306532663316581,0.9996027049472811,0.998913871786686,0.04456775619068995
11.557788944723617,0.9996909474884356,1.0,0.04504961469325399
11.809045226130653,0.9997595953396937,1.0,0.04554175284352644
12.060301507537687,0.9998129977366025,1.0,0.046044497376252214
12.311557788944722,0.999854539294104,1.0,0.046558188823396705
12.562814070351758,0.999886853660046,1.0,0.04708318224106352
12.814070351758794,0.9999119899614741,1.0,0.0476198479823289
13.065326633165828,0.9999315424288069,1.0,0.04816857251937541
13.316582914572862,0.9999467513164018,1.0,0.048729759318592025
13.567839195979898,0.9999585814589336,1.0,0.04930382977261953
13.819095477386934,0.9999677834094833,1.0,0.04989122419366152
14.070351758793969,0.9999749410154047,1.0,0.05049240287275593
14.321608040201003,0.999980508436794,1.0,0.051107847210112335
14.572864321608039,0.9999848389480899,1.0,0.05173806092207235
14.824120603015075,0.9999882073453299,1.0,0.05238357133074586
15.07537688442211,0.9999908273778815,1.0,0.05304493074292216
15.326633165829143,0.9999928653089649,1.0,0.05372271792545613
15.57788944723618,0.9999944504643864,1.0,0.0544175396849923
15.829145728643216,0.9999956834382137,1.0,0.05513003256062092
16.08040201005025,0.9999966424757225,1.0,0.05586086463886779
16.331658291457284,0.999997388438431,1.0,0.05661073750131225
16.58291457286432,0.9999979686661554,1.0,0.05738038831611575
16.834170854271356,0.999998419981093,1.0,0.05817059208583756
17.08542713567839,0.9999987710245151,1.0,0.05898216406512764
17.336683417085425,0.999999044074335,1.0,0.05981596236323307
17.587939698492463,0.9999992564588693,1.0,0.06067289074775097
17.839195979899497,0.9999994216565083,1.0,0.061553901667724654
18.09045226130653,0.9999995501510698,1.0,0.06245999951603282
18.341708542713565,0.9999996500971186,1.0,0.06339224415308685
18.5929648241206,0.9999997278374683,1.0,0.06435175471615576
18.844221105527637,0.9999997883057092,1.0,0.06533971374121259
19.09547738693467,0.9999998353393029,1.0,0.06635737162707538
19.346733668341706,0.9999998719231173,1.0,0.06740605147483884
19.597989949748744,0.9999999003788514,1.0,0.06848715433920625
19.849246231155778,0.9999999225123772,1.0,0.06960216493238547
20.100502512562812,0.9999999397283433,1.0,0.0707526578257685
20.351758793969847,0.9999999531193184,1.0,0.07194030419973838
20.60301507537688,0.9999999635351269,1.0,0.07316687919771689
20.85427135678392,0.9999999716367826,1.0,0.0744342699470746
21.105527638190953,0.999999977938437,1.0,0.07574448431686802
21.356783919597987,0.9999999828400087,1.0,0.07709966049067142
21.608040201005025,0.999999986652564,1.0,0.07850207744216406
21.85929648241206,0.9999999896180573,1.0,0.07995416641177563
22.110552763819094,0.9999999919246861,1.0,0.08145852349476522
22.361809045226128,0.9999999937188349,1.0,0.08301792346481582
22.613065326633162,0.9999999951143654,1.0,0.08463533497281288
22.8643216080402,0.9999999961998409,1.0,0.08631393727821354
23.115577889447234,0.9999999970441489,1.0,0.08805713869062545
23.36683417085427,0.9999999977008709,1.0,0.08986859692227027
23.618090452261306,0.9999999982116845,1.0,0.09175224157832987
23.86934673366834,0.9999999986090071,1.0,0.0937122990422595
24.120603015075375,0.9999999989180537,1.0,0.09575332004756412
24.37185929648241,0.9999999991584374,1.0,0.09788021026692656
24.623115577889443,0.9999999993454132,1.0,0.10009826429469756
24.87437185929648,0.9999999994908473,1.0,0.1024132034504675
25.125628140703515,0.9999999996039692,1.0,0.10483121789071514
25.37688442211055,0.9999999996919582,1.0,0.10735901358348654
25.628140703517587,0.9999999997603981,1.0,0.11000386477894872
25.87939698492462,0.999999999813632,1.0,0.11277367269789614
26.130653266331656,0.9999999998550388,1.0,0.11567703126241319
26.38190954773869,0.9999999998872457,1.0,0.11872330080959993
26.633165829145725,0.9999999999122973,1.0,0.12192269086234359
26.884422110552762,0.9999999999317828,1.0,0.12528635318239625
27.135678391959797,0.9999999999469391,1.0,0.1288264865022745
27.38693467336683,0.9999999999587279,1.0,0.13255645452526552
27.63819095477387,0.9999999999678977,1.0,0.13649091899814475
27.889447236180903,0.99999999997503,1.0,0.140645989899191
28.140703517587937,0.9999999999805778,1.0,0.1450393950432913
28.39195979899497,0.999999999984893,1.0,0.14969067168240255
28.643216080402006,0.9999999999882494,1.0,0.15462138296553776
28.894472361809044,0.9999999999908602,1.0,0.15985536240392872
29.145728643216078,0.9999999999928908,1.0,0.16541898974126137
29.396984924623112,0.9999999999944702,1.0,0.17134150181967317
29.64824120603015,0.9999999999956988,1.0,0.17765534210362566
29.899497487437184,0.9999999999966545,1.0,0.18439655239113767
30.15075376884422,0.9999999999973979,1.0,0.19160520977883735
30.402010050251253,0.9999999999979758,1.0,0.1993259109676857
30.653266331658287,0.9999999999984257,1.0,0.2076083042287842
30.904522613065325,0.9999999999987754,1.0,0.21650766640239463
31.15577889447236,0.9999999999990474,1.0,0.2260855176211406
31.407035175879393,0.999999999999259,1.0,0.2364102592472551
31.65829145728643,0.9999999999994238,1.0,0.2475578097108939
31.909547738693465,0.9999999999995517,1.0,0.2596121970668045
32.1608040201005,0.9999999999996514,1.0,0.27266604422594637
32.41206030150754,0.9999999999997289,1.0,0.28682085054940837
32.66331658291457,0.9999999999997891,1.0,0.3021869289841016
32.914572864321606,0.9999999999998359,1.0,0.31888279826645743
33.16582914572864,0.9999999999998723,1.0,0.33703375277167824
33.417085427135675,0.9999999999999007,1.0,0.3567692386677469
33.66834170854271,0.9999999999999227,1.0,0.37821856010147464
33.91959798994974,0.99999999999994,1.0,0.401504339999465
34.17085427135678,0.9999999999999534,1.0,0.42673310197127806
34.42211055276382,0.9999999999999636,1.0,0.45398238564169546
34.67336683417085,0.9999999999999718,1.0,0.48328405490689413
34.92462311557789,0.999999999999978,1.0,0.5146040341773723
35.175879396984925,0.9999999999999829,1.0,0.5478197348969842
35.427135678391956,0.9999999999999867,1.0,0.5826979498084739
35.678391959798994,0.9999999999999896,1.0,0.618877804596672
35.929648241206024,0.999999999999992,1.0,0.6558648937178136
36.18090452261306,0.9999999999999938,1.0,0.6930430055167989
36.4321608040201,0.9999999999999951,1.0,0.7297077641095718
36.68341708542713,0.9999999999999962,1.0,0.7651216017056394
36.93467336683417,0.9999999999999971,1.0,0.7985827191414061
37.1859296482412,0.9999999999999978,1.0,0.8294947584516611
37.43718592964824,0.9999999999999982,1.0,0.8574219746307054
37.688442211055275,0.9999999999999987,1.0,0.8821183357881763
37.939698492462306,0.9999999999999989,1.0,0.9035267983812094
38.19095477386934,0.9999999999999991,1.0,0.9217533513377869
38.44221105527638,0.9999999999999993,1.0,0.9370257893948036
38.69346733668341,0.9999999999999996,1.0,0.9496481823367355
38.94472361809045,0.9999999999999996,1.0,0.9599595942587628
39.19597989949749,0.9999999999999998,1.0,0.9683017948231583
39.44723618090452,0.9999999999999998,1.0,0.9749972320445298
39.698492462311556,0.9999999999999998,1.0,0.9803362466371833
39.94974874371859,0.9999999999999998,1.0,0.984571453884001
40.201005025125625,0.9999999999999998,1.0,0.9879170543226731
40.45226130653266,1.0,1.0,0.9905511481584373
40.70351758793969,1.0,1.0,0.9926196084984948
40.95477386934673,1.0,1.0,0.9942405355631668
41.20603015075376,1.0,1.0,0.9955086911856533
41.4572864321608,1.0,1.0,0.9964995847554251
41.70854271356784,1.0,1.0,0.9972730615574097
41.95979899497487,1.0,1.0,0.9978763543917374
42.211055276381906,1.0,1.0,0.9983466208540195
42.462311557788944,1.0,1.0,0.9987130188337058
42.713567839195974,1.0,1.0,0.9989983839709266
42.96482412060301,1.0,1.0,0.9992205732643576
43.21608040201005,1.0,1.0,0.9993935339832406
43.46733668341708,1.0,1.0,0.9995281496581631
43.71859296482412,1.0,1.0,0.9996329069977407
43.96984924623115,1.0,1.0,0.999714420042089
44.22110552763819,1.0,1.0,0.999777841151063
44.472361809045225,1.0,1.0,0.9998271826783046
44.723618090452256,1.0,1.0,0.9998655683891314
44.97487437185929,1.0,1.0,0.9998954297543889
45.226130653266324,1.0,1.0,0.9999186590779555
45.47738693467336,1.0,1.0,0.9999367288728322
45.7286432160804,1.0,1.0,0.9999507848781389
45.97989949748743,1.0,1.0,0.999961718508893
46.23115577889447,1.0,1.0,0.9999702232690633
46.482412060301506,1.0,1.0,0.9999768386672274
46.73366834170854,1.0,1.0,0.9999819843971444
46.984924623115575,1.0,1.0,0.9999859869374821
47.23618090452261,1.0,1.0,0.9999891002497412
47.48743718592964,1.0,1.0,0.9999915218824439
47.73869346733668,1.0,1.0,0.9999934055002873
47.98994974874371,1.0,1.0,0.9999948706313901
48.24120603015075,1.0,1.0,0.9999960102500034
48.49246231155779,1.0,1.0,0.9999968966751688
48.74371859296482,1.0,1.0,0.9999975861592276
48.994974874371856,1.0,1.0,0.9999981224571042
49.24623115577889,1.0,1.0,0.9999985396027253
49.497487437185924,1.0,1.0,0.999998864068667
49.74874371859296,1.0,1.0,0.9999991164460318
50.0,1.0,1.0,0.999999312751128


==> fig/tinyzero_comparison.csv <==
Step,log_reinforce1,cancel_reinforce,rloo,grpo,log_reinforce2,log_reinforce3,a_reinforce,a_grpo,kimi_reinforce,a_advantage_0_1e-6,a_advantage_0_5e-7,a_advantage_0_75e-8,rejection_sampling,rloo_5e-7
0,0.026041667,0.025390625,0.02734375,0.025390625,0.02587891,0.024414063,0.02734375,0.02929688,0.03125,0.032226563,0.026367188,0.030273438,0.02832031,0.024414063
4,0.067057292,0.069335938,0.068359375,0.129882813,0.06445313,0.068359375,0.08300781,0.05957031,0.079101563,0.10546875,0.03515625,0.071289063,0.09375,0.037109375
8,0.176432292,0.177734375,0.197265625,0.212890625,0.18798828,0.201171875,0.18652344,0.16796875,0.122070313,0.247070313,0.083984375,0.174804688,0.21289063,0.083984375
12,0.220703125,0.215820313,0.27734375,0.23828125,0.21826172,0.209960938,0.23535156,0.2265625,0.2421875,0.283203125,0.163085938,0.212890625,0.31347656,0.13671875
16,0.303385417,0.359375,0.403320313,0.348632813,0.33300781,0.3125,0.36621094,0.34375,0.336914063,0.390625,0.194335938,0.3203125,0.41210938,0.205078125
20,0.362304688,0.39453125,0.467773438,0.442382813,0.37744141,0.379882813,0.39941406,0.36621094,0.396484375,0.447265625,0.2421875,0.399414063,0.4375,0.234375
24,0.402018229,0.467773438,0.5,0.486328125,0.41015625,0.403320313,0.45410156,0.45117188,0.420898438,0.500976563,0.23828125,0.453125,0.484375,0.336914063
28,0.446289063,0.500976563,0.516601563,0.524414063,0.44677734,0.4453125,0.51367188,0.49121094,0.454101563,0.5390625,0.3203125,0.48046875,0.50585938,0.420898438
32,0.492513021,0.536132813,0.543945313,0.553710938,0.49267578,0.497070313,0.56738281,0.51367188,0.491210938,0.591796875,0.35546875,0.51171875,0.54003906,0.443359375
36,0.530924479,0.560546875,0.568359375,0.583984375,0.52392578,0.529296875,0.58203125,0.56347656,0.52734375,0.616210938,0.405273438,0.556640625,0.54492188,0.467773438
40,0.550130208,0.571289063,0.583007813,0.595703125,0.54248047,0.526367188,0.60253906,0.6015625,0.55078125,0.62109375,0.444335938,0.5859375,0.55078125,0.487304688
44,0.575195313,0.56640625,0.608398438,0.609375,0.56982422,0.560546875,0.62011719,0.61816406,0.568359375,0.627929688,0.481445313,0.5859375,0.5546875,0.515625
48,0.596679688,0.595703125,0.609375,0.62890625,0.59716797,0.588867188,0.6328125,0.6171875,0.599609375,0.638671875,0.5078125,0.599609375,0.56054688,0.544921875
52,0.612630208,0.602539063,0.631835938,0.625976563,0.61816406,0.609375,0.64355469,0.64648438,0.610351563,0.653320313,0.541992188,0.614257813,0.56054688,0.568359375
56,0.618489583,0.60546875,0.641601563,0.639648438,0.61279297,0.61328125,0.64453125,0.66210938,0.611328125,0.642578125,0.561523438,0.623046875,0.57226563,0.588867188
60,0.628255208,0.620117188,0.6484375,0.64453125,0.62304688,0.625976563,0.65136719,0.65722656,0.620117188,0.65625,0.58203125,0.641601563,0.57421875,0.595703125
64,0.631835938,0.620117188,0.657226563,0.6484375,0.63427734,0.627929688,0.66308594,0.6640625,0.63671875,0.666992188,0.58203125,0.65625,0.57128906,0.606445313
68,0.640625,0.641601563,0.6484375,0.658203125,0.64404297,0.627929688,0.66796875,0.68066406,0.645507813,0.66796875,0.592773438,0.650390625,0.57226563,0.611328125
72,0.653971354,0.645507813,0.658203125,0.658203125,0.66015625,0.65625,0.67871094,0.68847656,0.64453125,0.666992188,0.6015625,0.651367188,0.58105469,0.623046875
76,0.658203125,0.646484375,0.64453125,0.669921875,0.65673828,0.649414063,0.67675781,0.68457031,0.665039063,0.669921875,0.618164063,0.662109375,0.58789063,0.62890625
80,0.669270833,0.64453125,0.659179688,0.65625,0.67333984,0.678710938,0.68066406,0.68359375,0.654296875,0.674804688,0.623046875,0.673828125,0.58203125,0.634765625
84,0.663736979,0.647460938,0.66015625,0.669921875,0.66943359,0.663085938,0.69238281,0.69628906,0.663085938,0.674804688,0.642578125,0.6796875,0.56738281,0.639648438
88,0.664388021,0.65625,0.668945313,0.6796875,0.66259766,0.665039063,0.67578125,0.68554688,0.673828125,0.6796875,0.639648438,0.680664063,0.58398438,0.65234375
92,0.671223958,0.665039063,0.669921875,0.6796875,0.66943359,0.666015625,0.67578125,0.70019531,0.665039063,0.685546875,0.640625,0.69140625,0.58496094,0.650390625
96,0.676757813,0.671875,0.671875,0.689453125,0.67822266,0.6796875,0.69140625,0.69824219,0.666015625,0.680664063,0.65234375,0.685546875,0.5859375,0.657226563
100,0.684895833,0.677734375,0.6796875,0.676757813,0.68408203,0.689453125,0.69238281,0.6953125,0.676757813,0.684570313,0.649414063,0.6875,0.5859375,0.66015625
104,0.684244792,0.6796875,0.682617188,0.682617188,0.68310547,0.685546875,0.68554688,0.70996094,0.678710938,0.6953125,0.651367188,0.6875,0.59570313,0.6640625
108,0.693684896,0.678710938,0.692382813,0.69140625,0.69238281,0.6875,0.69726563,0.70019531,0.694335938,0.684570313,0.654296875,0.698242188,0.60253906,0.666015625
112,0.690755208,0.682617188,0.682617188,0.697265625,0.68994141,0.694335938,0.69726563,0.70996094,0.6953125,0.6953125,0.659179688,0.700195313,0.59375,0.668945313
116,0.695638021,0.69921875,0.6953125,0.700195313,0.6953125,0.700195313,0.703125,0.71875,0.69140625,0.690429688,0.665039063,0.703125,0.60253906,0.676757813
120,0.698893229,0.688476563,0.6953125,0.6953125,0.69287109,0.700195313,0.69628906,0.71972656,0.70703125,0.689453125,0.66796875,0.708007813,0.61132813,0.690429688
124,0.701822917,0.69140625,0.697265625,0.704101563,0.70019531,0.701171875,0.70410156,0.72070313,0.703125,0.698242188,0.668945313,0.7109375,0.61425781,0.676757813
128,0.700195313,0.6953125,0.692382813,0.70703125,0.69677734,0.693359375,0.70507813,0.72949219,0.698242188,0.7109375,0.665039063,0.720703125,0.61035156,0.694335938
132,0.699869792,0.69921875,0.701171875,0.705078125,0.69042969,0.688476563,0.70800781,0.72851563,0.69921875,0.705078125,0.676757813,0.715820313,0.6171875,0.67578125
136,0.702148438,0.71484375,0.702148438,0.702148438,0.69921875,0.698242188,0.7109375,0.73339844,0.7109375,0.701171875,0.680664063,0.713867188,0.61328125,0.689453125
140,0.714192708,0.704101563,0.713867188,0.703125,0.70800781,0.711914063,0.7109375,0.73632813,0.708984375,0.7109375,0.678710938,0.708984375,0.62402344,0.686523438
144,0.712890625,0.701171875,0.7109375,0.705078125,0.7109375,0.708007813,0.71875,0.73535156,0.712890625,0.7109375,0.682617188,0.704101563,0.61816406,0.68359375
148,0.716796875,0.700195313,0.715820313,0.7109375,0.72216797,0.713867188,0.72460938,0.734375,0.706054688,0.7109375,0.673828125,0.713867188,0.62109375,0.694335938
152,0.720377604,0.696289063,0.711914063,0.713867188,0.72119141,0.717773438,0.72167969,0.73242188,0.719726563,0.724609375,0.680664063,0.709960938,0.62109375,0.69921875
156,0.722005208,0.706054688,0.709960938,0.71484375,0.71777344,0.706054688,0.72460938,0.7421875,0.717773438,0.713867188,0.684570313,0.7109375,0.62109375,0.685546875
160,0.719726563,0.706054688,0.713867188,0.716796875,0.71582031,0.712890625,0.72753906,0.73535156,0.709960938,0.728515625,0.688476563,0.713867188,0.6171875,0.694335938
164,0.728841146,0.708007813,0.712890625,0.713867188,0.72607422,0.716796875,0.73144531,0.75,0.712890625,0.727539063,0.68359375,0.7109375,0.62109375,0.688476563
168,0.727539063,0.704101563,0.708007813,0.715820313,0.72412109,0.716796875,0.72851563,0.74121094,0.721679688,0.727539063,0.694335938,0.724609375,0.62207031,0.696289063
172,0.728841146,0.708984375,0.71484375,0.71875,0.72460938,0.724609375,0.72265625,0.73828125,0.736328125,0.725585938,0.694335938,0.716796875,0.61328125,0.689453125
176,0.732096354,0.706054688,0.7109375,0.719726563,0.72558594,0.713867188,0.71972656,0.75390625,0.7265625,0.7265625,0.702148438,0.7109375,0.62695313,0.698242188
180,0.73046875,0.706054688,0.709960938,0.72265625,0.72802734,0.720703125,0.73046875,0.75,0.713867188,0.739257813,0.696289063,0.712890625,0.63378906,0.708984375
184,0.733398438,0.705078125,0.706054688,0.723632813,0.73291016,0.716796875,0.71972656,0.75683594,0.7265625,0.744140625,0.692382813,0.716796875,0.62988281,0.702148438
188,0.736979167,0.72265625,0.708984375,0.71875,0.73632813,0.725585938,0.734375,0.75097656,0.72265625,0.741210938,0.700195313,0.7265625,0.62402344,0.69921875
192,0.732747396,0.7109375,0.719726563,0.727539063,0.72802734,0.7265625,0.71875,0.75390625,0.717773438,0.725585938,0.701171875,0.720703125,0.61816406,0.69921875
196,0.733398438,0.719726563,0.724609375,0.7265625,0.73095703,0.728515625,0.72460938,0.74023438,0.724609375,0.743164063,0.69140625,0.719726563,0.61132813,0.70703125
200,0.734375,0.704101563,0.728515625,0.729492188,0.72753906,0.71875,0.73632813,0.75585938,0.733398438,0.729492188,0.701171875,0.723632813,0.62109375,0.71484375
204,0.739908854,0.715820313,0.724609375,0.731445313,0.73144531,0.734375,0.72753906,0.75878906,0.73046875,0.729492188,0.701171875,0.71875,0.6171875,0.708984375
208,0.734700521,0.73046875,0.713867188,0.717773438,0.73095703,0.733398438,0.72558594,0.75585938,0.73046875,0.734375,0.697265625,0.723632813,0.62695313,0.706054688
212,0.740234375,0.723632813,0.724609375,0.731445313,0.73730469,0.737304688,0.73925781,0.74707031,0.728515625,0.739257813,0.705078125,0.734375,0.61523438,0.701171875
216,0.738932292,0.7109375,0.73046875,0.73046875,0.73486328,0.736328125,0.73535156,0.74316406,0.717773438,0.7421875,0.701171875,0.735351563,0.62792969,0.700195313
220,0.73828125,0.72265625,0.728515625,0.739257813,0.73730469,0.729492188,0.73339844,0.74023438,0.725585938,0.733398438,0.68359375,0.724609375,0.61621094,0.700195313
224,0.741861979,0.723632813,0.731445313,0.748046875,0.74365234,0.739257813,0.73632813,0.74511719,0.724609375,0.740234375,0.706054688,0.725585938,0.62792969,0.713867188
228,0.749674479,0.71484375,0.735351563,0.745117188,0.74951172,0.741210938,0.73339844,0.7578125,0.721679688,0.73828125,0.708984375,0.731445313,0.63671875,0.701171875
232,0.748697917,0.73046875,0.736328125,0.758789063,0.74511719,0.744140625,0.73925781,0.74414063,0.723632813,0.740234375,0.702148438,0.727539063,0.64550781,0.70703125
236,0.739257813,0.717773438,0.732421875,0.745117188,0.73339844,0.728515625,0.73730469,0.75,0.73828125,0.733398438,0.7109375,0.736328125,0.63574219,0.70703125
240,0.742838542,0.72265625,0.739257813,0.740234375,0.74609375,0.739257813,0.74023438,0.74609375,0.731445313,0.711914063,0.708007813,0.740234375,0.63476563,0.71484375
244,0.747721354,0.723632813,0.729492188,0.733398438,0.74560547,0.740234375,0.74707031,0.765625,0.729492188,0.720703125,0.712890625,0.734375,0.64257813,0.711914063
248,0.749023438,0.71875,0.725585938,0.736328125,0.74365234,0.737304688,0.74316406,0.76367188,0.747070313,0.723632813,0.711914063,0.741210938,0.62792969,0.708984375
252,0.751627604,0.721679688,0.737304688,0.737304688,0.7421875,0.732421875,0.7421875,0.7578125,0.739257813,0.729492188,0.711914063,0.744140625,0.64550781,0.717773438
256,0.756184896,0.715820313,0.74609375,0.740234375,0.74853516,0.739257813,0.74023438,0.76269531,0.727539063,0.724609375,0.720703125,0.741210938,0.63574219,0.70703125
260,0.761067708,0.734375,0.741210938,0.745117188,0.75244141,0.737304688,0.7421875,0.765625,0.721679688,0.73046875,0.71875,0.744140625,0.64648438,0.7109375
264,0.757486979,0.734375,0.734375,0.737304688,0.74511719,0.733398438,0.74902344,0.76757813,0.73046875,0.721679688,0.719726563,0.7421875,0.63964844,0.716796875
268,0.760091146,0.723632813,0.735351563,0.739257813,0.75292969,0.741210938,0.74316406,0.76660156,0.736328125,0.712890625,0.724609375,0.7421875,0.64941406,0.71484375
272,0.760091146,0.727539063,0.733398438,0.735351563,0.75390625,0.74609375,0.7421875,0.76171875,0.737304688,0.732421875,0.711914063,0.745117188,0.64257813,0.708007813
276,0.765625,0.725585938,0.739257813,0.73828125,0.75732422,0.752929688,0.74121094,0.76367188,0.737304688,0.725585938,0.717773438,0.736328125,0.63867188,0.708984375
280,0.755859375,0.735351563,0.748046875,0.739257813,0.74658203,0.741210938,0.74511719,0.76953125,0.71484375,0.733398438,0.724609375,0.745117188,0.66015625,0.715820313
284,0.758463542,0.729492188,0.7421875,0.73046875,0.74609375,0.736328125,0.74804688,0.77148438,0.728515625,0.73046875,0.733398438,0.747070313,0.65625,0.71484375
288,0.758463542,0.728515625,0.748046875,0.727539063,0.75146484,0.743164063,0.75,0.76855469,0.745117188,0.732421875,0.728515625,0.745117188,0.64453125,0.715820313
292,0.763671875,0.71484375,0.734375,0.734375,0.75634766,0.743164063,0.74414063,0.7734375,0.729492188,0.728515625,0.731445313,0.755859375,0.65820313,0.715820313
296,0.760091146,0.727539063,0.733398438,0.735351563,0.75488281,0.740234375,0.7421875,0.76171875,0.724609375,0.713867188,0.712890625,0.749023438,0.65234375,0.71484375
300,0.760091146,0.727539063,0.630859375,0.745117188,0.75488281,0.7421875,0.74609375,0.76757813,0.741210938,0.674804688,0.723632813,0.75390625,0.65332031,0.717773438
304,0.764322917,0.724609375,0.641601563,0.739257813,0.75927734,0.75,0.74804688,0.77539063,0.739257813,0.6953125,0.720703125,0.745117188,0.65332031,0.719726563
308,0.764648438,0.716796875,0.645507813,0.747070313,0.75439453,0.749023438,0.74707031,0.77734375,0.733398438,0.671875,0.721679688,0.748046875,0.66015625,0.717773438
312,0.769205729,0.729492188,0.65234375,0.737304688,0.76318359,0.7578125,0.74707031,0.77929688,0.716796875,0.677734375,0.71875,0.743164063,0.65625,0.71484375
316,0.764322917,0.7265625,0.666015625,0.737304688,0.7578125,0.743164063,0.75097656,0.77539063,0.734375,0.698242188,0.721679688,0.743164063,0.65136719,0.716796875
320,0.767578125,0.72265625,0.65625,0.741210938,0.76171875,0.756835938,0.75585938,0.78320313,0.733398438,0.686523438,0.73046875,0.744140625,0.65429688,0.716796875
324,0.769205729,0.713867188,0.659179688,0.743164063,0.75976563,0.75390625,0.75390625,0.77441406,0.732421875,0.6875,0.736328125,0.744140625,0.64453125,0.728515625
328,0.764648438,0.727539063,0.674804688,0.741210938,0.75341797,0.739257813,0.75,0.78027344,0.73828125,0.719726563,0.73046875,0.748046875,0.63964844,0.717773438
332,0.770182292,0.729492188,0.7109375,0.743164063,0.76367188,0.751953125,0.75195313,0.78320313,0.743164063,0.723632813,0.728515625,0.745117188,0.6328125,0.721679688
336,0.768229167,0.73046875,0.717773438,0.734375,0.76367188,0.758789063,0.75683594,0.78027344,0.740234375,0.720703125,0.731445313,0.747070313,0.65039063,0.720703125
340,0.773111979,0.71484375,0.7265625,0.737304688,0.76708984,0.754882813,0.75195313,0.77246094,0.7421875,0.70703125,0.731445313,0.75390625,0.64746094,0.721679688
344,0.770833333,0.71875,0.732421875,0.739257813,0.76123047,0.75,0.75683594,0.78125,0.7421875,0.715820313,0.724609375,0.755859375,0.65332031,0.719726563
348,0.777018229,0.721679688,0.72265625,0.739257813,0.76855469,0.759765625,0.75390625,0.77929688,0.750976563,0.71875,0.736328125,0.758789063,0.64648438,0.716796875
352,0.776041667,0.720703125,0.715820313,0.747070313,0.77734375,0.7734375,0.75097656,0.78808594,0.749023438,0.719726563,0.736328125,0.7421875,0.65234375,0.72265625
356,0.783203125,0.72265625,0.734375,0.745117188,0.77734375,0.76953125,0.76074219,0.77539063,0.740234375,0.720703125,0.732421875,0.740234375,0.62890625,0.725585938
360,0.782226563,0.71875,0.735351563,0.744140625,0.77636719,0.766601563,0.76367188,0.78808594,0.745117188,0.720703125,0.73828125,0.747070313,0.65136719,0.729492188
364,0.784830729,0.729492188,0.721679688,0.737304688,0.77978516,0.767578125,0.76757813,0.77246094,0.741210938,0.715820313,0.733398438,0.733398438,0.65234375,0.72265625
368,0.779622396,0.72265625,0.735351563,0.734375,0.77490234,0.775390625,0.76757813,0.77441406,0.74609375,0.728515625,0.729492188,0.737304688,0.66210938,0.73828125
372,0.779296875,0.734375,0.725585938,0.740234375,0.77539063,0.760742188,0.76074219,0.78027344,0.758789063,0.736328125,0.732421875,0.733398438,0.66308594,0.73046875
376,0.777018229,0.7265625,0.741210938,0.737304688,0.77148438,0.772460938,0.765625,0.79003906,0.751953125,0.735351563,0.7421875,0.745117188,0.67285156,0.734375
380,0.785807292,0.721679688,0.739257813,0.74609375,0.78027344,0.778320313,0.76171875,0.78222656,0.7421875,0.734375,0.735351563,0.747070313,0.67285156,0.7265625
384,0.782877604,0.7265625,0.727539063,0.736328125,0.77880859,0.779296875,0.76171875,0.78613281,0.74609375,0.740234375,0.73828125,0.744140625,0.66210938,0.731445313
388,0.785807292,0.727539063,0.741210938,0.731445313,0.77929688,0.788085938,0.76171875,0.79003906,0.750976563,0.7421875,0.737304688,0.748046875,0.66992188,0.7265625
392,0.783854167,0.72265625,0.743164063,0.73046875,0.78173828,0.776367188,0.76464844,0.78417969,0.752929688,0.735351563,0.736328125,0.741210938,0.65820313,0.721679688
396,0.780598958,0.715820313,0.75390625,0.73046875,0.77978516,0.779296875,0.76757813,0.77832031,0.75,0.750976563,0.73828125,0.748046875,0.66015625,0.719726563
400,0.784179688,0.727539063,0.747070313,0.743164063,0.77783203,0.771484375,0.765625,0.78710938,0.748046875,0.744140625,0.741210938,0.749023438,0.65527344,0.71875
404,0.779622396,0.735351563,0.749023438,0.732421875,0.7734375,0.763671875,0.765625,0.78125,0.7578125,0.750976563,0.724609375,0.745117188,0.65917969,0.720703125
408,0.789388021,0.73046875,0.752929688,0.735351563,0.78515625,0.778320313,0.76171875,0.7890625,0.74609375,0.75390625,0.741210938,0.752929688,0.6640625,0.725585938
412,0.787434896,0.732421875,0.749023438,0.747070313,0.78613281,0.778320313,0.76953125,0.78222656,0.740234375,0.748046875,0.739257813,0.745117188,0.66601563,0.716796875
416,0.788736979,0.73828125,0.745117188,0.745117188,0.78076172,0.782226563,0.76074219,0.78027344,0.75,0.750976563,0.737304688,0.748046875,0.66210938,0.7109375
420,0.790690104,0.735351563,0.747070313,0.748046875,0.78515625,0.780273438,0.76171875,0.79101563,0.747070313,0.751953125,0.729492188,0.755859375,0.66308594,0.72265625
424,0.782877604,0.729492188,0.765625,0.748046875,0.77832031,0.774414063,0.76660156,0.78613281,0.745117188,0.754882813,0.725585938,0.739257813,0.65917969,0.727539063
428,0.796223958,0.731445313,0.749023438,0.75390625,0.79492188,0.793945313,0.76074219,0.79492188,0.747070313,0.752929688,0.735351563,0.743164063,0.66113281,0.724609375
432,0.785807292,0.731445313,0.750976563,0.764648438,0.78466797,0.786132813,0.76464844,0.78027344,0.740234375,0.768554688,0.733398438,0.744140625,0.65429688,0.728515625
436,0.788736979,0.732421875,0.747070313,0.740234375,0.78027344,0.778320313,0.77441406,0.79199219,0.751953125,0.766601563,0.728515625,0.747070313,0.65136719,0.732421875
440,0.787760417,0.734375,0.745117188,0.75390625,0.78662109,0.791992188,0.77832031,0.78515625,0.750976563,0.762695313,0.744140625,0.747070313,0.65722656,0.724609375
444,0.783854167,0.741210938,0.741210938,0.745117188,0.78222656,0.7734375,0.76855469,0.79296875,0.733398438,0.760742188,0.734375,0.744140625,0.66308594,0.712890625
448,0.789713542,0.739257813,0.745117188,0.749023438,0.79150391,0.791015625,0.7890625,0.78515625,0.758789063,0.754882813,0.740234375,0.743164063,0.65332031,0.717773438
452,0.790364583,0.73828125,0.745117188,0.749023438,0.79345703,0.787109375,0.77441406,0.79589844,0.744140625,0.754882813,0.735351563,0.740234375,0.66699219,0.727539063
456,0.788411458,0.733398438,0.736328125,0.706054688,0.78808594,0.78515625,0.78222656,0.79101563,0.76171875,0.760742188,0.73828125,0.7421875,0.66796875,0.721679688
460,0.790690104,0.729492188,0.737304688,0.709960938,0.78857422,0.778320313,0.77734375,0.79589844,0.7578125,0.752929688,0.740234375,0.729492188,0.671875,0.716796875
464,0.788085938,0.73828125,0.74609375,0.727539063,0.78613281,0.775390625,0.78027344,0.78320313,0.747070313,0.752929688,0.73046875,0.734375,0.66796875,0.721679688
468,0.793619792,0.741210938,0.73046875,0.72265625,0.79248047,0.77734375,0.7734375,0.79101563,0.755859375,0.74609375,0.7265625,0.739257813,0.65234375,0.725585938
472,0.791015625,0.739257813,0.734375,0.716796875,0.78808594,0.7734375,0.76464844,0.79296875,0.778320313,0.749023438,0.73828125,0.73828125,0.66210938,0.725585938
476,0.794596354,0.741210938,0.739257813,0.727539063,0.796875,0.774414063,0.77050781,0.8046875,0.772460938,0.75390625,0.737304688,0.739257813,0.671875,0.720703125
480,0.796875,0.733398438,0.73828125,0.728515625,0.79785156,0.784179688,0.77539063,0.79589844,0.763671875,0.762695313,0.73828125,0.75,0.66699219,0.716796875
484,0.796549479,0.737304688,0.748046875,0.731445313,0.79296875,0.779296875,0.77050781,0.79980469,0.772460938,0.755859375,0.728515625,0.741210938,0.66113281,0.706054688
488,0.790690104,0.74609375,0.745117188,0.741210938,0.78955078,0.77734375,0.77441406,0.79296875,0.754882813,0.763671875,0.737304688,0.741210938,0.66992188,0.70703125
492,0.793945313,0.727539063,0.75390625,0.733398438,0.79003906,0.783203125,0.77539063,0.78808594,0.759765625,0.763671875,0.727539063,0.73828125,0.67773438,0.719726563
496,0.791992188,0.736328125,0.744140625,0.737304688,0.78808594,0.77734375,0.78613281,0.80273438,0.749023438,0.76171875,0.727539063,0.741210938,0.65722656,0.72265625
500,0.7890625,0.7265625,0.748046875,0.750976563,0.78564453,0.771484375,0.78027344,0.80175781,0.763671875,0.754882813,0.740234375,0.74609375,0.67285156,0.708984375
504,0.791666667,0.733398438,0.743164063,0.744140625,0.79150391,0.774414063,0.77539063,0.80664063,0.765625,0.75390625,0.73828125,0.754882813,0.66503906,0.713867188
508,0.794270833,0.74609375,0.740234375,0.748046875,0.79296875,0.782226563,0.78515625,0.79785156,0.765625,0.76171875,0.739257813,0.747070313,0.66796875,0.71484375
512,0.799153646,0.736328125,0.748046875,0.750976563,0.79248047,0.782226563,0.77441406,0.80371094,0.766601563,0.755859375,0.74609375,0.754882813,0.68261719,0.721679688
516,0.796875,0.740234375,0.75,0.745117188,0.79296875,0.77734375,0.77148438,0.80761719,0.776367188,0.75390625,0.748046875,0.748046875,0.68066406,0.73046875
520,0.799804688,0.734375,0.743164063,0.740234375,0.796875,0.788085938,0.78320313,0.80273438,0.756835938,0.76953125,0.740234375,0.73046875,0.66894531,0.731445313
524,0.798502604,0.748046875,0.740234375,0.737304688,0.79638672,0.787109375,0.78710938,0.80957031,0.776367188,0.768554688,0.734375,0.744140625,,0.725585938
528,0.801106771,0.731445313,0.744140625,0.733398438,0.79882813,0.786132813,0.78710938,0.8046875,0.752929688,0.775390625,0.740234375,0.736328125,,0.728515625
